Robust and Decentralized Reinforcement Learning for UAV Path Planning in IoT Networks

Unmanned aerial vehicle (UAV)-based networks and Internet of Things (IoT) are being considered as integral components of current and next-generation wireless networks. In particular, UAVs can provide IoT devices with seamless connectivity and high coverage and this can be accomplished with effective UAV path planning. In this article, we study robust and decentralized UAV path planning for data collection in IoT networks in the presence of other noncooperative UAVs and adversarial jamming attacks. We address three different practical scenarios, including single UAV path planning, UAV swarm path planning, and single UAV path planning in the presence of an intelligent mobile UAV jammer. We advocate a reinforcement learning framework for UAV path planning in these three scenarios under practical constraints. The simulation results demonstrate that with learning-based path planning, the UAVs can complete their missions with high success rates and data collection rates. In addition, the UAVs can adapt and execute different trajectories as a defensive measure against the intelligent jammer.

==> figures/nodes.txt <==
self.nodesX= []
self.nodesY = [] 

# set 1
self.nodesX= [37.214781741247585, 36.54181830570402, 48.90738003669028] 
 self.nodesY= [27.038121605453764, -16.269465723032038, -10.395584540887993] 

self.nodesX= [-37.21478174124758, -39.12590402935222, -44.0, -44.99478963375506, -29.233454644563235, -35.59674775249769] 
 self.nodesY= [27.03812160545377, 8.316467632710388, 5.3884459162483544e-15, -9.563937777616918, -13.015572578425594, -25.862551100868814] 

self.nodesX= [-10.706089701741735, -14.832815729997483, -4.1811385307061695, 1.8815123388177537, 8.652475842498522, 16.99999999999998, 16.059134552612587, 14.562305898749052] 
 self.nodesY= [-11.890317207638304, -45.65071278216737, -39.78087581473093, -17.90139411662892, -26.629582456264302, -29.444863728670928, -17.83547581145747, -10.58013454126452] 

self.nodesX= [6.0, 0.0, 1.8270909152852017, 13.382612127177165, 14.000000000000004, 8.652475842498529, 3.1358538980296102, -2.299626191888373, -0.6180339887498947, -0.9999999999999996, -8.029567276306295, -10.962545491711209, -2.0000000000000018] 
 self.nodesY= [0.0, 0.0, 0.8134732861516003, 14.862896509547882, 24.24871130596428, 26.6295824562643, 29.8356568610482, 21.879481698102015, 1.9021130325903073, 1.7320508075688774, 8.917737905728734, 4.880839716909605, -3.464101615137754] 

self.nodesX= [37.214781741247585, 36.54181830570402, 48.90738003669028, -37.21478174124758, -39.12590402935222, -44.0, -44.99478963375506, -29.233454644563235, -35.59674775249769, -10.706089701741735, -14.832815729997483, -4.1811385307061695, 1.8815123388177537, 8.652475842498522, 16.99999999999998, 16.059134552612587, 14.562305898749052, 6.0, 0.0, 1.8270909152852017, 13.382612127177165, 14.000000000000004, 8.652475842498529, 3.1358538980296102, -2.299626191888373, -0.6180339887498947, -0.9999999999999996, -8.029567276306295, -10.962545491711209, -2.0000000000000018] 
 self.nodesY= [27.038121605453764, -16.269465723032038, -10.395584540887993, 27.03812160545377, 8.316467632710388, 5.3884459162483544e-15, -9.563937777616918, -13.015572578425594, -25.862551100868814, -11.890317207638304, -45.65071278216737, -39.78087581473093, -17.90139411662892, -26.629582456264302, -29.444863728670928, -17.83547581145747, -10.58013454126452, 0.0, 0.0, 0.8134732861516003, 14.862896509547882, 24.24871130596428, 26.6295824562643, 29.8356568610482, 21.879481698102015, 1.9021130325903073, 1.7320508075688774, 8.917737905728734, 4.880839716909605, -3.464101615137754] 

oa_sg= [[  6. , 38., -34., -22.],
 [ 39.  , 5. ,  6. , 20.],
 [-36. ,-37.  ,21. ,-14.],
 [ 37. , 24.  , 5. , 26.],
 [ 42. ,-45. , 13. , 30.],
 [ 35., -11., -48. ,-35.],
 [ 43. ,-47. , 47. , 32.],
 [ 31. ,  1. , 28. , -7.],
 [ -3. ,  0. ,-14. , 39.],
 [ 16. , 10. , -3. ,-28.]] 
traj_o= [[[3.229161247782268, 33.83797493890192], [0.4520449151732011, 29.68013597194373], [-2.321570229329119, 25.521152019073064], [-5.097920319634598, 21.362801363336974], [-7.87280540541127, 17.205179447452288], [-10.645777848006858, 13.045679745369814], [-13.416518561630985, 8.88552198278796], [-16.188325736695116, 4.72538352331238], [-18.96380403992197, 0.5683862471807375], [-21.735622227229015, -3.591654930745274], [-24.507095245078492, -7.753257664228169], [-27.277716025177316, -11.915014037481434], [-30.05172415126239, -16.07476826341665], [-32.82193072609369, -20.23721412285572], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0]], [[34.44902601120466, 7.069175262126928], [29.89668532079319, 9.13707135197864], [25.34854841809213, 11.209325942321644], [20.797829244644575, 13.278824346195519], [16.246690556875674, 15.34936452805463], [11.69445491373988, 17.41749185715312], [7.1436755675505355, 19.48570795892954], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0]], [[-31.36279964300951, -35.130140954743574], [-26.72601872378911, -33.25927881800459], [-22.091180690730248, -31.3874813416679], [-17.454389324984334, -29.516744815040482], [-12.81969104563646, -27.648119352314325], [-8.183621140400865, -25.776753344766306], [-3.5464537512094205, -23.906812542329124], [0.8951025076096588, -21.847144498150094], [5.552906970280908, -20.033559734914878], [10.209944048010783, -18.213668074224827], [14.865378866110891, -16.396357958009602], [19.522463265682013, -14.576587396847756], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0]], [[32.01092544066148, 24.312516318642558], [27.02076400888412, 24.623808063175197], [22.03058173788375, 24.935626162291587], [17.040340971648014, 25.247871410452337], [12.050081433713563, 25.559816508272846], [7.059879828990019, 25.872686999394283], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0]], [[40.197772696474935, -40.33609854880822], [38.39409285765144, -35.6727586470831], [36.590402226617535, -31.00942291956781], [34.786690734120945, -26.34932335102578], [32.98308121916392, -21.689307415691363], [31.18255881852609, -17.028441477184078], [29.376887847209787, -12.36587219154921], [27.523474248388215, -7.779276743905062], [24.931585730355376, -4.4092786906237205], [23.290026504669875, 0.3135682588937856], [21.653504841766363, 5.034024093117894], [20.017213350238166, 9.758502203933464], [18.382412719403234, 14.481151326345113], [16.745931767065077, 19.204692377662397], [15.104025761711044, 23.927418779814268], [13.46750799960068, 28.65201501804429], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0]], [[30.19668096906164, -12.388569871135532], [25.39522727109537, -13.78103773295183], [20.591773562288832, -15.169141643814681], [15.79138643108857, -16.56018206220483], [10.990489746718861, -17.949472119485772], [6.190122978009535, -19.341392191762353], [1.3868717745294674, -20.730196669097907], [-3.4161305648283644, -22.119861566878374], [-8.215944515518792, -23.506754713857244], [-13.017540280005012, -24.89013207118786], [-17.820363220688307, -26.28041686231746], [-22.624297657076966, -27.66685616170246], [-27.42737726780977, -29.05453368745088], [-32.231942512189185, -30.438456532832], [-37.035679974965234, -31.825578152850202], [-41.83850398535227, -33.21585924861818], [-46.64078005302989, -34.608031856383015], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0]], [[44.92721000481774, -45.34541199196608], [45.05920324315277, -40.348244780873586], [45.19324669655838, -35.350041868566095], [45.32730479016621, -30.35203246876482], [45.45991625754625, -25.355360245110234], [45.59498789523568, -20.35951820556445], [45.726532776470705, -15.36124891067638], [45.86000035559124, -10.365305990212333], [45.994591692783125, -5.369616787681273], [46.12939012556087, -0.37143417972058845], [46.26162907665576, 4.623962131302811], [46.39366242126589, 9.622218546885254], [46.52942831922592, 14.61958115081768], [46.666454254639895, 19.61770318744543], [46.79898186560792, 24.613117842162893], [46.9352235208765, 29.606920391386936], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0]], [[29.242062659925228, -3.679393228548399], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [28.836967872878677, -5.639477123879852], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0]], [[-4.359192658304686, 4.811714384459103], [-5.716767503154271, 9.623885468349577], [-7.071481036386244, 14.436862846530172], [-8.429446503299953, 19.24735117769681], [-9.784923648404835, 24.060113555905225], [-11.14026584520244, 28.868724301071897], [-12.495978175485014, 33.6814204349993], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0]], [[13.764992563528548, 5.5273339316558285], [11.532114710721611, 1.0580343500915905], [9.29568230162578, -3.4108161698661377], [7.061713636256956, -7.881767184241416], [4.825637714722899, -12.353899167215044], [2.589074572217499, -16.825787505443802], [0.35558948384179434, -21.2992139729297], [-1.6163348735072056, -25.893940768822326], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0], [0, 0]]]

## first 
starts = [-40, 30] 
goals= [40, -45] 
trajectory= [[-46.906265903528904, 33.59917246929985], [-45.76855695235793, 38.46801405045912], [-44.63084800118696, 43.336855631618384], [-43.49313905001599, 48.20569721277765], [-43.49313905001599, 48.20569721277765], [-43.49313905001599, 48.20569721277765], [-43.49313905001599, 48.20569721277765], [-43.49313905001599, 48.20569721277765], [-43.49313905001599, 48.20569721277765], [-43.49313905001599, 48.20569721277765], [-38.50070502661593, 47.930738084910374], [-33.508271003215874, 47.65577895704309], [-28.51583697981582, 47.380819829175806], [-23.523402956415765, 47.10586070130852], [-18.53096893301571, 46.83090157344124], [-13.538534909615656, 46.555942445573955], [-8.546100886215601, 46.28098331770667], [-3.7607059143441965, 47.73011925445928], [1.0246890575272083, 49.179255191211894], [1.0246890575272083, 49.179255191211894], [5.622000908754873, 47.213365127510045], [10.614434932154929, 46.93840599964276], [15.399829904026333, 48.38754193639537], [19.997141755254, 46.42165187269352], [22.255237177218543, 41.96059761777768], [25.902923197918966, 38.54089197337103], [26.499068387319582, 33.576558089237686], [30.14675440802, 30.156852444831028], [30.742899597420617, 25.19251856069768], [28.008560995985103, 21.006423433649122], [30.266656417949637, 16.54536917873327], [29.12894746677865, 11.676527597574008], [29.725092656179264, 6.7121937134406595], [30.32123784557988, 1.7478598293073109], [30.917383034980496, -3.2164740548260378], [31.513528224381112, -8.180807938959386], [36.11084007560877, -10.14669800266125], [40.70815192683643, -12.112588066363113], [41.304297116237045, -17.076921950496462], [43.56239253820158, -21.537976205412313], [44.158537727602194, -26.502310089545663], [43.02082877643121, -31.371151670704926], [38.235433804559804, -32.82028760745754], [37.09772485338882, -37.689129188616796], [40.74541087408924, -41.10883483302345], [40, -45]] 

## second  
starts = [-40, 30] 
goals= [40, -45] 
trajectory= [[-39.403854810599384, 25.03566611586665], [-43.40502147242643, 22.037222295435154], [-48.397455495826485, 22.312181423302437], [-48.397455495826485, 22.312181423302437], [-47.80131030642587, 17.347847539169088], [-47.80131030642587, 17.347847539169088], [-45.543214884461335, 12.886793284253237], [-48.277553485896846, 8.70069815720468], [-48.277553485896846, 8.70069815720468], [-49.41526243706783, 3.8318565760454186], [-49.41526243706783, 3.8318565760454186], [-48.819117247667215, -1.13247730808793], [-48.819117247667215, -1.13247730808793], [-46.56102182570268, -5.59353156300378], [-47.69873077687367, -10.462373144163042], [-47.69873077687367, -10.462373144163042], [-47.10258558747305, -15.426707028296391], [-48.24029453864404, -20.295548609455654], [-48.24029453864404, -20.295548609455654], [-45.9821991166795, -24.756602864371505], [-40.989765093279445, -25.031561992238807], [-38.25542649184391, -20.84546686519026], [-40.51352191380843, -16.384412610274403], [-41.10966710320903, -11.420078726141051], [-37.10850044138197, -8.42163490570957], [-32.51118859015431, -10.38752496941144], [-31.915043400753714, -15.351858853544792], [-33.05275235192472, -20.22070043470405], [-29.40506633122431, -23.64040607911072], [-28.808921141823713, -28.60473996324407], [-31.54325974325924, -32.79083509029262], [-29.285164321294722, -37.251889345208475], [-30.422873272465726, -42.120730926367735], [-34.42403993429278, -45.11917474679922], [-34.42403993429278, -45.11917474679922], [-29.826728083065127, -47.085064810501095], [-25.041333111193712, -45.63592887374851], [-21.39364709049331, -49.05563451815519], [-16.40121306709326, -49.33059364602251], [-16.40121306709326, -49.33059364602251], [-12.400046405266195, -46.33214982559104], [-7.802734554038545, -48.29803988929292], [-3.80156789221148, -45.299596068861455], [0.7957439590161703, -47.26548613256334], [4.796910620843235, -44.26704231213187], [9.789344644243288, -44.5420014399992], [13.437030664943688, -47.96170708440587], [18.222425636815103, -46.51257114765329], [21.870111657515505, -49.932276792059966], [26.65550662938692, -48.48314085530738], [26.65550662938692, -48.48314085530738], [30.656673291213984, -45.484697034875914], [35.253985142441636, -47.4505870985778], [39.2551518042687, -44.45214327814633], [40, -45]] 
starts = [-40, 40] 
goals= [30, -50] 
trajectory= [ [-42.5,35], [-47.02139087591446, 29.686556826633144], [-48.904534706034546, 25.054735444597707], [-48.904534706034546, 25.054735444597707], [-45.83483163845996, 21.107974357716067], [-42.765128570885366, 17.161213270834427], [-42.95052871898506, 12.16465177465682], [-43.13592886708476, 7.168090278479212], [-46.48968144106977, 3.4596750276626422], [-46.48968144106977, 3.4596750276626422], [-46.675081589169466, -1.536886468514965], [-46.675081589169466, -1.536886468514965], [-45.140376061173185, -6.29552902100172], [-47.02351989129327, -10.927350403037156], [-43.95381682371868, -14.874111489918796], [-39.000969926024005, -14.189051194765007], [-35.93126685844942, -18.13581228164665], [-31.69681774523828, -20.794654267855194], [-30.162112217242, -25.55329682034195], [-30.3475123653417, -30.549858316519554], [-26.113063252130562, -33.2087003027281], [-24.578357724134282, -37.96734285521485], [-21.508654656559692, -41.914103942096496], [-17.274205543348554, -44.57294592830504], [-15.739500015352274, -49.331588480791794], [-15.739500015352274, -49.331588480791794], [-12.38574744136725, -45.62317322997524], [-7.497289339385959, -46.673400531645434], [-7.497289339385959, -46.673400531645434], [-2.54444244169128, -45.988340236491645], [1.690006671519856, -48.647182222700195], [1.690006671519856, -48.647182222700195], [6.642853569214535, -47.962121927546406], [6.642853569214535, -47.962121927546406], [11.062702830525382, -45.62440241757735], [15.951160932506674, -46.67462971924755], [20.185610045717812, -49.33347170545609], [24.60545930702866, -46.995752195487036], [29.493917409009953, -48.045979497157234], [30, -50]] 


## third 
starts = [-50, 40] 
 goals= [30, -40] 
 trajectory= [[-50, 40], [-50, 40], [-50, 40], [-50, 40], [-50, 40], [-48.705904774487415, 44.829629131445344], [-45.8380225927322, 48.92538935289031], [-45.8380225927322, 48.92538935289031], [-45.8380225927322, 48.92538935289031], [-45.8380225927322, 48.92538935289031], [-40.85704910227347, 48.48961063915205], [-36.32551016709021, 46.37651933044857], [-32.78997626115745, 42.84098542451586], [-28.258437325974185, 40.72789411581238], [-24.722903420041426, 37.192360209879666], [-22.6098121113379, 32.66082127469643], [-23.903907336850466, 27.83119214325108], [-23.46812862311214, 22.850218652792357], [-21.355037314408612, 18.318679717609122], [-20.919258600670286, 13.337706227150397], [-18.80616729196676, 8.80616729196716], [-18.370388578228432, 3.8251938015084352], [-13.83884964304517, 1.7121024928049633], [-10.303315737112412, -1.8234314131277531], [-8.190224428408886, -6.354970348310989], [-7.754445714670561, -11.335943838769714], [-4.218911808737802, -14.87147774470243], [-5.513007034250371, -19.701106876147783], [-3.399915725546845, -24.232645811331018], [1.131623209636417, -26.34573712003449], [1.5674019233747418, -31.326710610493215], [5.102935829307501, -34.86224451642593], [7.216027138011028, -39.39378345160917], [4.348144956255829, -43.48954367305415], [0.2523847348108932, -46.357425854809414], [-4.279154200372377, -44.24433454610596], [-4.714932914110715, -39.26336105564724], [-0.619172692665785, -36.39547887389197], [4.210456438779543, -35.10138364837931], [8.306216660224473, -32.23350146662404], [13.135845791669801, -30.93940624111139], [17.23160601311473, -28.07152405935612], [21.327366234559662, -25.203641877600848], [20.89158752082132, -20.222668387142125], [24.98734774226625, -17.354786205386855], [29.518886677449522, -19.467877514090308], [29.954665391187866, -24.44885100454903], [28.660570165675313, -29.278480135994386], [32.19610407160808, -32.81401404192709],[30, -40]] 

## fourth
starts = [-50, 40] 
 goals= [30, -45] 
 trajectory= [[-50, 40], [-50, 40], [-50, 40], [-50, 40], [-47.00937666236078, 44.00701535464585], [-44.01875332472156, 48.0140307092917], [-44.01875332472156, 48.0140307092917], [-39.15214311367103, 49.161246928536684], [-39.15214311367103, 49.161246928536684], [-39.15214311367103, 49.161246928536684], [-34.686687033307585, 46.91186879350799], [-29.721198274010355, 46.32542068728474], [-25.54045162617652, 49.06793002484882], [-21.074995545813078, 46.81855188982012], [-19.100130124155072, 42.22508842895102], [-22.0907534617943, 38.21807307430517], [-20.115888040136305, 33.624609613436064], [-23.106511377775533, 29.617594258790216], [-21.131645956117538, 25.02413079792111], [-17.704822461092593, 21.383130834457084], [-13.239366380729159, 19.133752699428378], [-11.264500959071162, 14.540289238559271], [-7.837677464046219, 10.899289275095246], [-3.372221383682784, 8.649911140066537], [-3.0875119511531848, 3.6580236674737634], [-7.26825859898702, 0.9155143299096871], [-6.983549166457421, -4.076373142683087], [-11.164295814291258, -6.818882480247163], [-16.129784573588488, -6.2324343740239145], [-19.556608068613443, -2.591434410559902], [-22.983431563638398, 1.0495655529041104], [-23.26814099616801, 6.0414530254968835], [-20.27751765852879, 10.048468380142737], [-18.837730942503217, 14.836684562851731], [-14.656984294669385, 17.579193900415813], [-9.691495535372153, 16.992745794192565], [-6.264672040347198, 13.351745830728552], [-1.799215959983755, 11.10236769569986], [3.166272799313477, 10.51591958947661], [5.14113822097149, 5.922456128607511], [10.106626980268722, 5.336008022384261], [14.287373628102557, 8.078517359948338], [15.727160344128134, 12.866733542657332], [13.752294922470128, 17.460197003526435], [8.786806163172896, 18.046645109749683], [6.81194074151489, 22.640108570618786], [9.802564079154115, 26.647123925264637], [14.768052838451347, 26.06067581904139], [16.74291826010936, 21.46721235817229], [20.169741755134314, 17.82621239470828], [24.635197835497756, 15.576834259679586], [24.919907268027373, 10.584946787086814], [26.894772689685386, 5.991483326217715], [30.32159618471034, 2.350483362753702], [33.7484196797353, -1.290516600710311], [34.033129112264916, -6.282404073303084], [36.00799453392293, -10.875867534172183], [39.43481802894789, -14.516867497636197], [39.719527461477504, -19.50875497022897], [38.27974074545194, -24.296971152937967], [33.41313053440142, -25.444187372182963], [31.973343818375852, -30.23240355489196], [27.106733607325328, -31.379619774136955], [25.666946891299762, -36.167835956845956], [29.093770386324717, -39.80883592030997], [31.06863580798273, -44.40229938117906], [30, -45]] 
starts = [-50, 30] 
goals= [40, -45] 
trajectory= [[-50, 30], [-50, 30], [-50, 30], [-50, 30], [-47.51470832549999, 34.33858563274495], [-45.02941665099998, 38.6771712654899], [-42.544124976499965, 43.015756898234855], [-40.058833301999954, 47.35434253097981], [-40.058833301999954, 47.35434253097981], [-35.366200336926866, 49.08037725111419], [-35.366200336926866, 49.08037725111419], [-30.66196119844454, 47.38623023034797], [-25.661989986743222, 47.403197320789474], [-20.662018775041904, 47.42016441123098], [-15.662047563340586, 47.43713150167248], [-10.662076351639268, 47.454098592113986], [-8.147396814437961, 43.13248004981053], [-5.632717277236658, 38.81086150750708], [-3.1180377400353545, 34.48924296520362], [-2.2330925285234593, 29.5681788554178], [-3.084619095609657, 24.64122213696102], [0.756487302377225, 21.440300138638623], [1.6414325138891201, 16.519236028852795], [5.482538911876002, 13.318314030530399], [6.367484123387897, 8.397249920744573], [2.5481901964174694, 5.17033283172496], [-2.1560489420648614, 6.864479852491167], [-3.040994153576766, 11.785543962276993], [-7.745233292059097, 13.4796909830432], [-11.564527219029525, 10.252773894023587], [-10.67958200751763, 5.331709784237761], [-13.16487368201764, 0.9931241514928066], [-10.650194144816338, -3.328494390810648], [-5.650222933115019, -3.3115273003691557], [-3.164931258614999, 1.0270583323757925], [-5.679610795816295, 5.348676874679251], [-4.828084228730084, 10.275633593136028], [-0.13545126365699645, 12.001668313270406], [4.557181701416091, 13.727703033404783], [7.042473375916112, 18.06628866614973], [12.04244458761743, 18.083255756591225], [14.55712412481873, 13.761637214287767], [18.398230522805612, 10.56071521596537], [23.102469661287937, 8.866568195199145], [23.98741487279983, 3.9455040854133188], [26.502094410001135, -0.3761144568901358], [30.343200807988016, -3.5770364552125313], [31.22814601949991, -8.498100564998357], [33.74282555670121, -12.819719107301811], [37.5839319546881, -16.020641105624208], [40.0986114918894, -20.342259647927662], [40.9835567034013, -25.263323757713486], [43.4982362406026, -29.58494230001694], [44.3831814521145, -34.506006409802765], [46.8978609893158, -38.82762495210622], [46.046334422229606, -43.754581670563], [43.561042747729594, -48.09316730330795], [40, -45]] 

oa_sg= [[-26. , -3.  , 1. , 20.],
 [ 42., -49. , -8. , 38.],
 [ 23. , 22. , -6. , 34.],
 [-38. ,-38. , 10., -21.],
 [ 37. , 32. ,-40. ,-15.],
 [-30. , 38. , 35. , -1.],
 [-41. ,-30.,  26. ,  8.],
 [-29. , 21. ,-42. ,-45.],
 [  8. ,-45., -34., -41.],
 [ 30. , 17. ,-21., -34.]] 

oa_sg= [[ 41. , -9., -44. ,-50.],
 [-21. , 29.,  13. , 13.],
 [-41. ,-11. , 35. , 12.],
 [  5. ,-32. , 42. ,-33.],
 [ 12. , 11., -14. ,-34.],
 [-34. ,-39., -29. , 45.],
 [  8. ,  7. , 48. , 22.],
 [-22.  ,26. , 12. , -8.],
 [-45. , 17. ,-46. ,-32.],
 [  7. ,-18. , 39. ,-32.]] 

# set 2
self.nodesX=[22.0, 14.562305898749052, 17.6066568132085,8.029567276306299, 9.270509831248424, 2.299626191888381, -2.299626191888373, -6.180339887498947, -12.044350914459443,
                       -9.708203932499368, -18.270909152852013, -15.65036161174089, -24.0, -27.406363729278034, -14.562305898749054, -14.720873339894887,
                       1.9562952014676114, 0.0, 1.618033988749895, 1.0000000000000002, 0.0, 0.0, -2.0000000000000018, -7.4164078649987415, -2.0905692653530847, 0.8362277061412239, 5.562305898749051, 2.999999999999996, 2.676522425435431, 7.308363661140804]
self.nodesY =[-5.0, -15.58013454126452, -8.742410434719677,3.91773790572873, 23.531695488854606, 16.879481698102012, 16.879481698102015, 14.021130325903073, 8.3766068585931,
                       2.0534230275096785, 3.1347328615160084, -1.6734129469158443, -4.999999999999997, -17.202099292273992, -15.580134541264515, -21.34918616050267,
                       -4.584176618364482, -5.0, -3.8244294954150537, -3.267949192431123, -5.0, -5.0, -8.464101615137753, -27.825356391083684, -24.890437907365467, -12.956175162946188, -22.119017293312766, -10.196152422706634, -7.972579301909578, -8.253893144606408]

#self.nodesX = [22.0, 14.562305898749052, 17.6066568132085]
self.nodeY  = [-5.0, -15.58013454126452, -8.742410434719677]

# self.nodesX =[8.029567276306299, 9.270509831248424, 2.299626191888381, -2.299626191888373, -6.180339887498947, -12.044350914459443]
self.nodesY =[3.91773790572873, 23.531695488854606, 16.879481698102012, 16.879481698102015, 14.021130325903073, 8.3766068585931]

# self.nodesX =[-9.708203932499368, -18.270909152852013, -15.65036161174089, -24.0, -27.406363729278034, -14.562305898749054, -14.720873339894887]
self.nodesY =[2.0534230275096785, 3.1347328615160084, -1.6734129469158443, -4.999999999999997, -17.202099292273992, -15.580134541264515, -21.34918616050267]

# self.nodesX =[1.9562952014676114, 0.0, 1.618033988749895, 1.0000000000000002, 0.0, 0.0, -2.0000000000000018, -7.4164078649987415, -2.0905692653530847, 0.8362277061412239, 5.562305898749051, 2.999999999999996, 2.676522425435431, 7.308363661140804]
self.nodesY =[-4.584176618364482, -5.0, -3.8244294954150537, -3.267949192431123, -5.0, -5.0, -8.464101615137753, -27.825356391083684, -24.890437907365467, -12.956175162946188, -22.119017293312766, -10.196152422706634, -7.972579301909578, -8.253893144606408]



#### with jammer 
starts = [-50, 30] 
goals= [30, -50] 
trajectory= [[-49.56422128626171, 25.019026509541273], [-49.56422128626171, 25.019026509541273], [-49.56422128626171, 25.019026509541273], [-47.45112997755822, 20.48748757435802], [-47.45112997755822, 20.48748757435802], [-47.01535126381993, 15.506514083899294], [-47.01535126381993, 15.506514083899294], [-48.30944648933254, 10.676884952453953], [-48.30944648933254, 10.676884952453953], [-49.60354171484514, 5.847255821008612], [-47.49045040614165, 1.3157168858253607], [-48.784545631654254, -3.5139122456199807], [-48.784545631654254, -3.5139122456199807], [-48.784545631654254, -3.5139122456199807], [-46.67145432295076, -8.045451180803232], [-47.965549548463365, -12.875080312248574], [-47.965549548463365, -12.875080312248574], [-47.965549548463365, -12.875080312248574], [-47.965549548463365, -12.875080312248574], [-48.401328262201666, -7.894106821789848], [-45.533446080446446, -3.798346600344882], [-47.646537389149955, 0.7331923348383622], [-46.35244216363736, 5.562821466283708], [-49.88797606957011, 9.098355372216437], [-49.88797606957011, 9.098355372216437], [-47.02009388781489, 13.194115593661403], [-42.19046475636955, 14.488210819174018], [-37.658925821186294, 12.37511951047053], [-32.82929668974096, 13.66921473598314], [-28.297757754557704, 11.556123427279648], [-23.76621881937445, 9.44303211857616], [-21.65312751067094, 4.911493183392915], [-22.947222736183527, 0.0818640519475693], [-19.41168883025078, -3.4536698539851596], [-18.975910116512473, -8.434643344443884], [-15.440376210579727, -11.970177250376613], [-15.00459749684142, -16.951150740835338], [-10.473058561658167, -19.064242049538827], [-8.359967252954657, -23.59578098472207], [-9.654062478467242, -28.425410116167413], [-13.749822699912189, -31.29329229792266], [-18.730796190370917, -30.857513584184396], [-22.266330096303676, -27.32197967825168], [-22.702108810042, -22.341006187792956], [-27.233647745225262, -20.227914879089486], [-29.34673905392879, -15.69637594390625], [-28.052643828416215, -10.866746812460901], [-23.956883606971275, -7.998864630705644], [-18.975910116512544, -8.434643344443906], [-15.440376210579785, -11.970177250376622], [-15.00459749684146, -16.951150740835345], [-10.473058561658199, -19.064242049538816], [-8.359967252954672, -23.59578098472205], [-3.3789937624959414, -24.031559698460317], [0.15654014343681766, -27.567093604393033], [0.5923188571751425, -32.54806709485176], [-2.2755633245800566, -36.64382731629674], [-0.16247201587653004, -41.17536625147998], [-1.456567241389099, -46.00499538292533], [-5.552327462834034, -48.87287756468059], [-10.533300953292766, -48.43709885094235], [-14.068834859225538, -44.901564945009646], [-17.60436876515831, -41.366031039076944], [-18.04014747889665, -36.38505754861822], [-20.15323878760019, -31.853518613434993], [-23.68877269353296, -28.31798470750229], [-24.1245514072713, -23.337011217043568], [-26.237642715974843, -18.80547228186034], [-29.773176621907616, -15.269938375927635], [-30.208955335645957, -10.288964885468912], [-27.341073153890765, -6.193204664023926], [-26.046977928378205, -1.3635755325785732], [-21.95121770693327, 1.5043066491766943], [-22.386996420671604, 6.485280139635418], [-19.51911423891641, 10.581040361080401], [-21.632205547619943, 15.112579296263633], [-20.33811032210738, 19.942208427708984], [-20.773889035845713, 24.923181918167707], [-17.906006854090517, 29.01894213961269], [-13.076377722645187, 30.313037365125336], [-8.54483878746192, 28.199946056421876], [-4.4490785660169845, 31.06782823817714], [0.5318949244417466, 30.632049524438887], [3.3997771061969453, 34.72780974588387], [8.229406237642277, 36.02190497139651], [12.760945172825542, 33.90881366269304], [16.856705394270477, 36.776695844448305], [16.420926680532148, 41.75766933490703], [19.288808862287347, 45.85342955635201], [24.118437993732677, 47.147524781864654], [24.118437993732677, 47.147524781864654], [24.118437993732677, 47.147524781864654], [29.099411484191407, 46.711746068126395], [29.099411484191407, 46.711746068126395], [33.92904061563674, 48.00584129363904], [33.92904061563674, 48.00584129363904], [38.75866974708207, 49.29993651915168], [38.75866974708207, 49.29993651915168], [38.75866974708207, 49.29993651915168], [42.29420365301483, 45.76440261321897], [47.12383278446016, 47.05849783873161], [47.12383278446016, 47.05849783873161], [45.8297375589476, 42.22886870728626], [49.36527146488037, 38.69333480135356], [49.36527146488037, 38.69333480135356], [49.36527146488037, 38.69333480135356], [48.07117623936781, 33.86370566990821], [48.07117623936781, 33.86370566990821], [46.77708101385526, 29.034076538462852], [45.48298578834271, 24.204447407017497], [44.18889056283016, 19.374818275572142], [42.89479533731761, 14.545189144126788], [41.60070011180506, 9.715560012681433], [40.30660488629251, 4.885930881236077], [35.47697575484719, 3.5918356557234157], [34.18288052933464, -1.23779347572194], [29.353251397889313, -2.5318887012346014], [28.05915617237676, -7.361517832679957], [23.963395950931833, -10.229400014435235], [24.399174664670177, -15.210373504893958], [21.531292482914992, -19.30613372633895], [16.701663351469666, -20.600228951851612], [13.166129445536882, -17.06469504591892], [14.46022467104942, -12.235065914473562], [19.289853802494743, -10.940970688960892], [22.82538770842753, -14.47650459489358], [23.261166422165893, -19.4574780853523], [20.393284240410722, -23.5532383067973], [15.563655108965401, -24.847333532309978], [12.028121203032605, -21.3117996263773], [13.322216428545126, -16.482170494931935], [18.151845559990445, -15.188075269419247], [21.687379465923243, -18.723609175351925], [26.66835295638198, -19.159387889090127], [29.536235138137137, -15.063627667645115], [30.830330363649654, -10.23399853619975], [32.12442558916217, -5.404369404754385], [33.418520814674686, -0.5747402733090201], [32.982742100936306, 4.406233217149699], [28.45120316575302, 6.519324525853122], [24.355442944308106, 3.6514423440978296], [24.791221658046467, -1.3295311463608916], [21.923339476291297, -5.425291367805893], [24.036430784994856, -9.956830302989115], [22.74233555948232, -14.786459434434475], [26.277869465415105, -18.321993340367165], [26.713648179153466, -23.302966830825888], [23.845765997398296, -27.39872705227089], [25.958857306101855, -31.93026598745411], [24.66476208058932, -36.75989511889947], [20.569001859144404, -39.62777730065476], [15.58802836868567, -39.191998586916554], [10.758399237240349, -40.48609381242923], [6.662639015795433, -43.35397599418452], [1.6816655253366983, -42.918197280446314], [-3.2993079651220363, -42.482418566708105], [-8.28028145558077, -42.046639852969896], [-13.261254946039504, -41.61086113923169], [-18.242228436498237, -41.17508242549348], [-23.22320192695697, -40.73930371175527], [-28.204175417415705, -40.30352499801706], [-33.18514890787444, -39.86774628427885], [-36.05303108962961, -43.963506505723856], [-41.03400458008835, -43.52772779198565], [-43.90188676184352, -47.623488013430645], [-48.88286025230226, -47.187709299692436], [-48.88286025230226, -47.187709299692436], [-48.88286025230226, -47.187709299692436], [-43.90188676184353, -47.623488013430666], [-41.03400458008834, -43.527727791985676], [-38.16612239833316, -39.431967570540685], [-35.29824021657797, -35.336207349095694], [-32.43035803482279, -31.240447127650704], [-29.562475853067603, -27.144686906205713], [-26.69459367131242, -23.048926684760723], [-23.826711489557233, -18.953166463315732], [-18.997082358111907, -17.659071237803072], [-14.465543422928633, -19.77216254650652], [-12.352452114225091, -24.30370148168975], [-15.220334295980276, -28.39946170313474], [-20.20130778643901, -27.96368298939651], [-22.31439909514257, -23.43214405421329], [-24.42749040384613, -18.900605119030068], [-23.13339517833359, -14.07097598758471], [-19.03763495688867, -11.203093805829424], [-14.056661466429937, -11.638872519567649], [-10.521127560497153, -15.17440642550034], [-10.085348846758793, -20.15537991595906], [-5.553809911575516, -22.2684712246625], [-3.440718602871957, -26.80001015984572], [1.5402548875867765, -27.23578887358395], [5.0757887935195605, -30.77132277951664], [9.905417924964887, -29.477227554003978], [14.436956860148161, -31.59031886270742], [16.55004816885171, -36.12185779789065], [15.255952943339159, -40.951486929336006], [11.160192721894234, -43.819369111091284], [11.595971435632576, -48.80034260155001], [11.595971435632576, -48.80034260155001], [11.595971435632576, -48.80034260155001], [7.064432500449299, -46.68725129284657], [2.532893565266022, -44.57415998414313], [-1.9986453699172548, -42.46106867543969], [-6.530184305100532, -40.34797736673625], [-11.061723240283808, -38.234886058032814], [-15.593262175467085, -36.121794749329375], [-20.124801110650363, -34.008703440625936], [-24.65634004583364, -31.895612131922498], [-29.18787898101692, -29.78252082321906], [-33.71941791620019, -27.66942951451562], [-38.25095685138347, -25.55633820581218], [-42.78249578656675, -23.443246897108743], [-47.314034721750026, -21.330155588405304], [-47.314034721750026, -21.330155588405304], [-47.749813435488385, -16.34918209794658], [-48.18559214922674, -11.368208607487858], [-45.317709967471565, -7.2724483860428615], [-42.44982778571639, -3.1766881645978646], [-39.58194560396121, 0.9190720568471322], [-34.752316472515886, 2.213167282359799], [-30.656556251070967, 5.081049464115084], [-25.675582760612233, 4.645270750376859], [-20.6946092701535, 4.20949203663863], [-15.713635779694766, 3.7737133229004005], [-11.61787555824984, 6.64159550465568], [-6.636902067791108, 6.205816790917446], [-4.523810759087557, 1.6742778557342204], [-7.391692940842742, -2.421482365710771], [-6.9559142271044, -7.402455856169494], [-2.424375291921131, -9.51554716487295], [-1.9885965781827886, -14.496520655331674], [2.5429423570004803, -16.60961196403513], [6.638702578445416, -13.741729782279865], [11.170241513628683, -15.854821090983325], [16.151215004087415, -16.290599804721573], [20.980844135532745, -14.996504579208928], [24.516378041465515, -18.532038485141634], [29.047916976648786, -20.64512979384509], [34.028890467107516, -21.080908507583338], [38.858519598552846, -19.786813282070693], [42.39405350448561, -23.3223471880034], [46.92559243966888, -25.435438496706855], [46.92559243966888, -25.435438496706855], [49.03868374837243, -29.966977431890083], [47.74458852285988, -34.79660656333544], [43.64882830141495, -37.664488745090715], [44.084607015153296, -42.64546223554944], [41.21672483339811, -46.74122245699443], [36.38709570195279, -48.03531768250709], [36.38709570195279, -48.03531768250709], [36.38709570195279, -48.03531768250709], [31.406122211494054, -47.59953896876886], [30, -50]] 

jstarts= [-40,20]
jgoals = [50,-30]
jtrajectory = [[-35.62921361939231, 17.57178534410684], [-30.69151958586965, 16.784906934621162], [-27.54121587680423, 20.667636199023804], [-22.632172963412213, 21.617003185218085], [-19.355475579157687, 17.840330807049767], [-20.98782110829518, 13.114291442687168], [-25.896864021687197, 12.164924456492884], [-29.173561405941733, 15.941596834661196], [-27.54121587680425, 20.6676361990238], [-22.632172963412238, 21.617003185218095], [-18.26138658280454, 19.188788529324945], [-13.352343669412527, 20.13815551551924], [-8.981557288804831, 17.70994085962609], [-8.899059676346138, 12.71062149155821], [-13.187348444495138, 10.139516779383474], [-17.55813482510284, 12.567731435276611], [-19.34552514956011, 17.237339109164914], [-16.195221440494716, 21.120068373567573], [-11.286178527102706, 22.069435359761883], [-8.009481142848156, 18.292762981593583], [-3.0717871093254887, 17.50588457210794], [-1.2843967848682172, 12.836276898219639], [3.0863895957394845, 10.408062242326501], [7.995432509131497, 11.357429228520804], [12.366218889739196, 8.929214572627663], [12.448716502197898, 3.9298952045597835], [8.160427734048898, 1.3587904923850473], [3.789641353441197, 3.7870051482781846], [3.70714374098249, 8.786324516346063], [6.857447450047887, 12.66905378074872], [11.7664903634399, 13.618420766943029], [15.043187747694446, 9.841748388774729], [13.410842218556986, 5.115709024412118], [8.501799305164976, 4.166342038217799], [5.225101920910415, 7.943014416386088], [6.857447450047862, 12.669053780748703], [3.5807500657933007, 16.44572615891699], [5.213095594930747, 21.171765523279603], [10.122138508322756, 22.12113250947393], [10.122138508322756, 22.12113250947393], [8.489792979185314, 17.395093145111314], [11.766490363439875, 13.618420766943025], [16.675533276831885, 14.567787753137345], [18.307878805969338, 19.29382711749996], [15.031181421714784, 23.070499495668255], [16.663526950852237, 27.796538860030868], [21.572569864244247, 28.745905846225188], [24.849267248498805, 24.969233468056895], [23.216921719361352, 20.243194103694282], [18.30787880596934, 19.293827117499962], [16.67553327683188, 14.567787753137353], [11.766490363439871, 13.618420766943032], [10.134144834302411, 8.892381402580423], [13.410842218556958, 5.115709024412122], [18.319885131948972, 6.0650760106064245], [19.952230661086443, 10.791115374969031], [16.675533276831903, 14.567787753137338], [18.307878805969374, 19.293827117499944], [15.031181421714832, 23.07049949566825], [16.663526950852305, 27.796538860030857], [21.57256986424432, 28.74590584622516], [24.84926724849886, 24.969233468056856], [23.216921719361395, 20.24319410369425], [18.30787880596938, 19.293827117499948], [16.675533276831903, 14.567787753137342], [11.766490363439889, 13.61842076694304], [10.134144834302413, 8.892381402580433], [5.2251019209104, 7.943014416386131], [3.5927563917729235, 3.2169750520235256], [6.869453776027457, -0.5596973261447871], [11.778496689419473, 0.3896696600494983], [15.055194073674002, -3.387002718118817], [19.96423698706602, -2.437635731924532], [21.596582516203508, 2.2884036324380688], [18.31988513194898, 6.065076010606386], [19.952230661086467, 10.791115374968987], [24.861273574478485, 11.740482361163272], [28.137970958733014, 7.963809982994956], [26.50562542959553, 3.2377706186323536], [21.59658251620351, 2.2884036324380688], [19.96423698706602, -2.43763573192453], [15.67594821891701, -5.008740444099251], [10.738254185394347, -4.221862034613584], [8.9508638609371, 0.44774563927472855], [10.583209390074588, 5.173785003637329], [14.871498158223595, 7.74488971581205], [19.809192191746256, 6.958011306326378], [21.5965825162035, 2.288403632438065], [18.446278807138082, -1.5943256319645749], [13.508584773615418, -0.8074472224789077], [10.231887389360883, 2.9692251556894047], [10.149389776902195, 7.968544523757284], [14.437678545051199, 10.539649235932014], [19.375372578573863, 9.752770826446351], [21.16276290303112, 5.083163152558042], [18.012459193965714, 1.20043388815539], [13.074765160443048, 1.9873122976410396], [9.924461451377644, -1.895416966761612], [4.986767417854978, -1.1085385572759625], [1.836463708789573, -4.991267821678614], [-3.101230324733093, -4.204389412192964], [-6.251534033798498, -8.087118676595615], [-4.4641437093412435, -12.756726350483925], [-7.614447418406648, -16.639455614886575], [-5.827057093949394, -21.309063288774887], [-0.8893630604267306, -22.095941698260553], [0.898027264030524, -26.76554937214886], [4.174724648285058, -30.542221750317175], [9.112418681807721, -31.32910015980284], [14.050112715330386, -32.11597856928851], [18.98780674885305, -32.902856978774174], [23.925500782375714, -33.68973538825984], [28.863194815898378, -34.47661379774551], [33.80088884942104, -35.263492207231174], [38.7385828829437, -36.05037061671684], [43.676276916466364, -36.83724902620251], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817], [48.613970949989024, -37.62412743568817]]


























